ToF-Splatting: Dense SLAM using Sparse Time-of-Flight Depth and Multi-Frame Integration

Time-of-Flight (ToF) sensors provide efficient active depth sensing at relatively low power budgets; among such designs, only very sparse measurements from low-resolution sensors are considered to meet the increasingly limited power constraints of mobile and AR/VR devices. However, such extreme sparsity levels limit the seamless usage of ToF depth in SLAM. In this work, we propose ToF-Splatting, the first 3D Gaussian Splatting-based SLAM pipeline tailored for using effectively very sparse ToF input data. Our approach improves upon the state of the art by introducing a multi-frame integration module, which produces dense depth maps by merging cues from extremely sparse ToF depth, monocular color, and multi-view geometry. Extensive experiments on both synthetic and real sparse ToF datasets demonstrate the viability of our approach, as it achieves state-of-the-art tracking and mapping performances on reference datasets.

==> figures/data/density_ablation_ours.txt <==
density precision recall fscore accuracy completion ape rpe psnr ssim lpips mae rmse
0.02 0.6777 0.5370 0.5988 0.0446 0.1015 0.0349 0.0032 26.9781 0.8601 0.2427 0.0507 0.1068
0.04 0.7684 0.6297 0.6917 0.0354 0.0871 0.0226 0.0026 27.6491 0.8677 0.2300 0.0358 0.0879
0.08 0.7776 0.6325 0.6972 0.0345 0.0885 0.0193 0.0020 28.1344 0.8748 0.2231 0.0352 0.0884
0.16 0.8110 0.6700 0.7333 0.0319 0.0834 0.0184 0.0022 27.8039 0.8707 0.2242 0.0344 0.0887

==> figures/data/noise_ablation_ours.txt <==
noise precision recall fscore accuracy completion ape rpe psnr ssim lpips mae rmse
0.00 0.6777 0.5370 0.5988 0.0446 0.1015 0.0349 0.0032 26.9781 0.8601 0.2427 0.0507 0.1068
0.01 0.6709 0.5225 0.5868 0.0462 0.1113 0.0410 0.0055 26.8856 0.8602 0.2474 0.0571 0.1136
0.05 0.4999 0.3691 0.4242 0.0634 0.1349 0.0878 0.0145 24.6099 0.8372 0.2977 0.1047 0.1674
0.10 0.4420 0.3160 0.3673 0.0728 0.1548 0.1319 0.0219 23.5944 0.8236 0.3281 0.1302 0.1929

==> supplementary/experiments/temporal_sparsity.txt <==
sparsity precision recall fscore accuracy completion ape rpe psnr ssim lpips mae rmse
2 0.6713 0.6040 0.6209 0.0476 0.0899 0.0567 0.0153 23.6248 0.8787 0.2666 0.0781 0.1931
3 0.5970 0.5437 0.5554 0.0547 0.0872 0.0967 0.0157 23.2428 0.8706 0.2763 0.0988 0.2144
4 0.5895 0.5157 0.5202 0.0548 0.2730 0.0943 0.0141 23.3912 0.8751 0.2663 0.0933 0.2052
6 0.5513 0.5049 0.5123 0.0603 0.1042 0.1297 0.0144 22.6530 0.8648 0.2885 0.1300 0.2390
8 0.4980 0.4415 0.4556 0.0702 0.1191 0.1366 0.0140 23.5047 0.8760 0.2693 0.1557 0.2583
